On the Impact of Downstream Tasks on Sampling and Reconstructing Noisy Graph Signals

We investigate graph signal reconstruction and sample selection for classification tasks. We present general theoretical characterisations of classification error applicable to multiple commonly used reconstruction methods, and compare that to the classical reconstruction error. We demonstrate the applicability of our results by using them to derive new optimal sampling methods for linearized graph convolutional networks, and show improvement over other graph signal processing based methods.

==> tikz/class_err_pic.tikz <==

\begin{tikzpicture}[scale=1]
    \def\slope{3}
    \def\xA{5.5}
    \def\yA{0}
    \def\xB{1.2}
    \def\yB{\xB * \slope}
    \pgfmathsetmacro{\etaValue}{atan(\slope)}
    
    %\pgfmathsetmacro{\slope}{\rhovalue/sqrt(1-\rhovalue^2)}
    % Define the vertices of the triangle
    \coordinate (O) at (0,0);
    \coordinate (A) at (\xA,\yA);
    \coordinate (B) at (\xB,\yB);
    
    \pgfmathsetmacro{\otherRot}{atan2(\yA - \yB, \xA - \xB}
    
    % Draw the triangle
    %\draw[thick] (O) -- (A) -- (B) -- cycle;
    
    \draw[thick] (O)--(A)  node[midway, below] {$\sigma_{i}(\matr{G})$}; %{$\sqrt{\text{Var}(f(\matr{X}))_i}$};
    
    \draw[thick] (O)--(B)  node[midway, above, rotate=\etaValue] {$\nu_{i}(\matr{G})$}; %{$\sqrt{\text{Var}(f(\hat{\matr{X}}))_i}$};
    
    \draw[thick] (A)--(B)  node[midway, above, rotate=\otherRot, align=center] {
        $(||\vect{w}||_{2})^{-1}\sqrt{\expect{\begin{tabular}{@{}c@{}}
            Final layer \\ reconstruction \\
            error at node $i$
        \end{tabular}}}$
    };

    %\draw[thick] (A)--(B)  node[midway, above, rotate=\otherRot, align=center, text width=100pt] {Final layer reconstruction error at node $i$}; %{$\sqrt{\expect{||(f(\matr{X}))_i - (f(\hat{\matr{X}}))_i||^2}}$} ;
    % Label the vertices
    \iffalse
    \node[below left] at (O) {$0$};
    \node[below right] at (A) {$f(\matr{X})_i$};
    \node[above] at (B) {$f(\hat{\matr{X}})_i$};
    \fi
    
    
\pic[
    draw,
    angle radius=80pt,
    angle eccentricity=1,
    preaction={draw=white, line width=6pt},
    %"Classification\\Error",%"${\eta}$"
] {angle = A--O--B};
\node[right, rotate=\etaValue/2, xshift=20pt, yshift=0pt, text width=50pt] at (O) {Node $i$ Classification Error };


    % Add small circles at vertices for clarity
    \iffalse
    \fill (O) circle (1pt);
    \fill (A) circle (1pt);
    \fill (B) circle (1pt);
    \fi
\end{tikzpicture}

==> tikz/easy-proof.tikz <==
\begin{tikzpicture}[scale=0.35, background layer/.style={fill=none}]
% Define constants
\def\rhovalue{0.5}
\pgfmathsetmacro{\slope}{\rhovalue/sqrt(1-\rhovalue^2)}
\def\endX{5}
\pgfmathsetmacro{\endZ}{\slope*\endX}

% Draw axes
\draw[->] (0,-3) -- (0,3) node[left] {$Z'$};
\draw[->] (-5.5,0) -- (5.5,0) node[below right] {$X'$};

% Draw the line Z' = rho*X'/sqrt(1-rho^2) constrained within axis bounds
\pgfmathsetmacro{\leftX}{-3/\slope}  % X value where line reaches Z' = -3
\pgfmathsetmacro{\rightX}{3/\slope}  % X value where line reaches Z' = 3
\pgfmathsetmacro{\actualLeftX}{max(-5.5, \leftX)}
\pgfmathsetmacro{\actualRightX}{min(5.5, \rightX)}
\pgfmathsetmacro{\actualLeftZ}{\slope*\actualLeftX}
\pgfmathsetmacro{\actualRightZ}{\slope*\actualRightX}
\draw[thick] (\actualLeftX, \actualLeftZ) -- (\actualRightX, \actualRightZ) node[below right] {$Z' = \frac{\rho X'}{\sqrt{1-\rho^2}}$};
%\draw[thick] (\actualLeftX, \actualLeftZ) -- (\actualRightX, \actualRightZ) 
%  node[above right, xshift=-20pt, yshift=-10pt] {$Z' = \frac{\rho X'}{\sqrt{1-\rho^2}}$};


% Coordinates for angle measurement
\coordinate (O) at (0,0);
\coordinate (Zaxis) at (0,1);
\coordinate (LinePoint) at (1, \slope);
\coordinate (NegZaxis) at (0,-1);
\coordinate (NegLinePoint) at (-1, -\slope);
\coordinate (Zfar) at (0,3.2);
\coordinate (linetopfar) at (3.2/\slope, 3.2);
\coordinate (NegZfar) at (0,-3.2);
\coordinate (Neglinetopfar) at (-3.2/\slope, -3.2);

    \fill[pattern=north west lines, pattern color=black!40] 
      (O) -- (NegZfar) -- (Neglinetopfar) -- cycle;

    \fill[pattern=north west lines, pattern color=black!40] 
      (O) -- (Zfar) -- (linetopfar) -- cycle;

% Draw angle arc between Z' axis and the line
\pic[
    draw,
    angle radius=20pt,
    angle eccentricity=0.6,
    preaction={draw=white, line width=6pt},
    "$\theta$"
] {angle = LinePoint--O--Zaxis};


\pic[
    draw,
    angle radius=20pt,
    angle eccentricity=0.6,
    preaction={draw=white, line width=6pt},
    "$\theta$"
] {angle = NegLinePoint--O--NegZaxis};

\end{tikzpicture}
